Equilibrium geometries of low-lying isomers of some Li clusters, within Hartree-Fock theory plus bond order or MP2 correlation corrections

In a recent study by Kornath et al. [J. Chem. Phys. 118 (2003) 6957], the Li_n clusters with n=2, 4 and 8 have been isolated in argon matrices at 15 K and characterized by Raman spectroscopy. This has prompted us to carry out a theoretical study on such clusters up to n=10, using Hartree-Fock theory, plus low-order Moeller-Plesset perturbation corrections. To check against the above study of Kornath et al., as a by-product we have made the same approximations for n=6 and 8 as we have for n=10. This has led us to emphasize trends with n through the Li_n clusters for (i) ground-state energy, (ii) HOMO-LUMO energy gap, (iii) dissociation energy, and (iv) Hartree-Fock eigenvalue sum. The role of electron correlation in distinguishing between low-lying isomers is plainly crucial, and will need a combination of experiment and theory to obtain decisive results such as that of Kornath et al. for Li_8. In particular, it is shown that Hartree-Fock theory plus bond order correlations does account for the experimentally observed symmetry T_d symmetry for Li_8.

==> Li10a.dat <==
HF  = -74.4534929
MP2 = -74.7675268
occ. eigenvalues  -0.28399  -0.21532  -0.17096  -0.16519  -0.14585
virt. Eigenvalues  0.01077   0.01226   0.01294   0.02061   0.02174

             Distance matrix (angstroms):
                    1          2          3          4          5
     1  Li   0.000000
     2  Li   3.273694   0.000000
     3  Li   5.168773   3.222281   0.000000
     4  Li   3.158731   5.911233   7.672147   0.000000
     5  Li   3.273537   3.711900   3.218500   5.908100   0.000000
     6  Li   2.856177   3.575683   5.242010   3.210000   4.853467
     7  Li   2.827972   2.513966   2.750000   4.937253   2.513977
     8  Li   2.860608   4.858767   5.242965   3.207824   3.576983
     9  Li   4.938277   4.868511   3.194314   6.319720   3.381656
    10  Li   4.938357   3.381973   3.197875   6.322140   4.868490
                    6          7          8          9         10
     6  Li   0.000000
     7  Li   2.730800   0.000000
     8  Li   2.907332   2.735047   0.000000
     9  Li   4.486783   2.542861   3.246728   0.000000
    10  Li   3.246730   2.542792   4.490578   3.304407   0.000000

 Harmonic frequencies (cm**-1)
  35.3603    81.0782   104.5049   108.1133   126.9371   145.7098
 152.3410   158.9585   164.9745   173.0044   184.5061   198.8224
 209.4738   220.4587   224.2614   244.3632   248.1196   253.2366
 267.4616   273.9870   291.6664   402.3689   423.1223   439.5193


==> Li10b.dat <==
HF = -74.4573487
MP2 = -74.7636976
occ. eigenvalues  -0.28450  -0.22079  -0.16697  -0.16697  -0.14659
virt. eigenvalues  0.01006   0.01006   0.01070   0.01622   0.02130

             Distance matrix (angstroms):
                    1          2          3          4          5
     1  Li   0.000000
     2  Li   2.730012   0.000000
     3  Li   2.892712   2.892712   0.000000
     4  Li   2.892712   2.892712   4.970665   0.000000
     5  Li   2.998784   2.998784   3.078347   4.800645   0.000000
     6  Li   2.998784   2.998784   4.800645   3.078347   2.730012
     7  Li   4.800645   3.078347   4.917829   4.917829   2.892712
     8  Li   3.078347   4.800645   4.917829   4.917829   2.892712
     9  Li   5.198999   5.198999   6.116706   6.116706   3.044888
    10  Li   3.044888   3.044888   3.285824   3.285824   5.198999
                    6          7          8          9         10
     6  Li   0.000000
     7  Li   2.892712   0.000000
     8  Li   2.892712   4.970665   0.000000
     9  Li   3.044888   3.285824   3.285824   0.000000
    10  Li   5.198999   6.116706   6.116706   7.738390   0.000000
 
 Harmonic frequencies (cm**-1)
  47.6223   101.5969   101.5971   128.0437   129.4620   129.4620
 162.2338   162.2339   180.1601   180.1602   191.2059   200.9761
 211.4727   216.0564   246.7074   253.7820   259.6470   259.6471
 274.1953   301.0217   317.9555   323.6897   325.0717   325.0718

